Epitomic Variational Graph Autoencoder

Variational autoencoder (VAE) is a widely used generative model for learning latent representations. Burda et al. in their seminal paper showed that learning capacity of VAE is limited by over-pruning. It is a phenomenon where a significant number of latent variables fail to capture any information about the input data and the corresponding hidden units become inactive. This adversely affects learning diverse and interpretable latent representations. As variational graph autoencoder (VGAE) extends VAE for graph-structured data, it inherits the over-pruning problem. In this paper, we adopt a model based approach and propose epitomic VGAE (EVGAE),a generative variational framework for graph datasets which successfully mitigates the over-pruning problem and also boosts the generative ability of VGAE. We consider EVGAE to consist of multiple sparse VGAE models, called epitomes, that are groups of latent variables sharing the latent space. This approach aids in increasing active units as epitomes compete to learn better representation of the graph data. We verify our claims via experiments on three benchmark datasets. Our experiments show that EVGAE has a better generative ability than VGAE. Moreover, EVGAE outperforms VGAE on link prediction task in citation networks.

==> res/channels_kl.dat <==
X	Channels	vgaekl	vgaeau	bvgaekl	bvgaeau	evgaekl	evgaeau
1	16	0.1	1	0.0011	16	0.03215	4
2	32	0.06	2	6E-05	32	0.01613	10
3	64	0.02	10	3E-05	64	0.00828	26
4	128	0.0194	18	1E-05	128	0.00417	57
5	256	0.011	35	1E-05	256	0.00238	110
6	512	0.0085	48	1E-05	512	0.0013	193

==> res/channels_kl_old.dat <==
X Channels		vgaekl		vgaeau		bvgaekl	    bvgaeau	    evgaekl	    evgaeau
1 16			0.05	    1			0.0011      16			0.03215		4
2 32			0.03	    1			6E-05       32			0.01613		10
3 64			0.02    	10			3E-05       64			0.00828		26
4 128			0.0194	    18			1E-05       128			0.00417		57
5 256			0.011	    35			1E-05       256			0.00238		110
6 512			0.0085      48			1E-05       512			0.0013		193
